Exocomets in the 47 UMa System: Theoretical Simulations including Water Transport

Motivated by ongoing discoveries of features (most likely) attributable to exocomets in various systems, this study examines the dynamics of possible comets around 47 UMa. Based on the assumption that most systems hosting planets should also harbor leftovers from planet formation processes, comets are thus also expected to exist in the system of 47 UMa. This system is known to host three Jupiter-type planets; however, based on stability analyses, additional terrestrial planets in stable orbits might also be able to exist, including planets in 47 UMa's habitable zone. Furthermore, we also consider a possible 'Hilda'-planet. The aim of our study is to explore the interaction of exocomets with the Jupiter-type planets in the system and examine the probability of cometary collisions with the planets, including possible Earth-mass planets located in the habitable zone. Moreover, we investigate the transport of water onto the Earth-mass planets, including quantitative estimates. It is found that the Earth-mass planets would be able to receive some water, but much less than currently present on Earth. We also checked if the comets form families, but no families were found. Finally, the capture of comets in close orbits and the possibility of small clouds formed when comets come too close to the star and disintegrate are also part of our work.

==> NewAASTeX.txt <==
From: The University of Chicago Press [apj-help@mss.uchicago.edu]
Sent: Wednesday, February 04, 2004 3:00 PM
To: cuntz@uta.edu
Subject: Update: AAS Journals Submission Guidelines


AASTEX v5.2 NOW AVAILABLE

The American Astronomical Society and the University of Chicago
Press are pleased to introduce AASTeX v5.2. Authors are strongly
encouraged to use this new version of AASTeX for all subsequent
manuscript preparation for the ApJ, the ApJ Letters, the ApJ
Supplements, and the AJ. This is the first major upgrade of AASTeX
in four years and includes many significant improvements over the
previous versions. These include:

  - The option to print long abstracts on a second page in the
    two-column preprint style.

  - Improved table management for both manuscript-embedded and
    stand-alone tables.

  - Improved graphics sizing, including reintroduction of the
    \plotfiddle macro.

  - New markup for object and data set linking and facilities
    identification, features which will be introduced into the
    electronic ApJ and AJ in the near future.

Copies of AASTeX v5.2 and new supporting documentation are now
available at the University of Chicago's AASTeX web site:

   http://www.journals.uchicago.edu/AAS/AASTeX/


APJ LETTERS NEWS

Effective 1 February 2004 the Astrophysical Journal Letters
editorial office will begin accepting Microsoft Word and Rich Text
Format (RTF) file types for manuscript submission.

Please see

   http://www.journals.uchicago.edu/ApJ/instruct.word.html

for guidelines on manuscript preparation. AASTeX is strongly
preferred for manuscripts containing complex math or extended
characters. Authors should be aware that due to technical aspects
of processing Word and RTF files, there may be slight delays in
the manuscript processing.

We apologize if you receive more than one copy of this e-mail.
The content is so important to contributors to our journals that
we have used more than one mailing list and there may be significant
overlap.

